Physical modelling of galaxy clusters detected by Planck

We present a comparison of mass estimates for $54$ galaxy cluster candidates from the second Planck catalogue (PSZ2) of Sunyaev-Zel'dovich sources. We compare the mass values obtained with data taken from the Arcminute Microkelvin Imager (AMI) radio interferometer system and from the Planck satellite. The former of these uses a Bayesian analysis pipeline that parameterises a cluster in terms of its physical quantities, and models the dark matter & baryonic components of a cluster using NFW and GNFW profiles respectively. Our mass estimates derived from Planck data are obtained from the results of the Bayesian detection algorithm PowellSnakes (PwS), are based on the methodology detailed in the PSZ2 paper, and produce two sets of mass estimates; one estimate is calculated directly from the angular radius $\theta$ - integrated Comptonisation parameter $Y$ posterior distributions, and the other uses a `slicing function' to provide information on $\theta$ based on X-ray measurements and previous Planck mission samples. We find that for $37$ of the clusters, the AMI mass estimates are lower than both values obtained from Planck data. However the AMI and slicing function estimates are within one combined standard deviation of each other for $31$ clusters. We also generate cluster simulations based on the slicing-function mass estimates, and analyse them in the same way as we did the real AMI data. We find that inclusion in the simulations of radio-source confusion & CMB noise and measurable radio-sources causes AMI mass estimates to be systematically low.

==> debuglog.txt <==
NPP_GetValue is called
NPP_GetValue is called
NPP_GetValue is called
NPP_GetValue is called
NPP_GetValue is called
NPP_GetValue is called
NPP_GetValue is called
NPP_GetValue is called


==> excel_sheets/M200_sim_differences_vs_row.txt <==
1	0.08	-0.51	0.22	0.57
2	0.36	0.54	-0.86	-0.49
3	-1.04	0.55	0.14	0.26
4	-0.89	0.04	-1.70	-0.16
5	0.29	-0.39	0.74	-0.19
6	-1.35	-0.34	0.42	-0.38
7	-0.81	0.06	0.70	-0.11
8	-0.90	-0.94	-2.13	-0.22
9	-0.36	-0.14	0.51	-0.24
10	1.66	-1.51	-0.10	0.11
11	-1.66	0.05	-1.46	-0.03
12	0.13	-0.68	0.45	-0.08
13	-0.33	0.45	-1.02	-0.36
14	0.17	0.53	-1.22	0.12
15	-1.90	0.93	0.64	0.00
16	-2.49	-0.30	0.46	-0.43
17	-0.94	-0.39	-0.01	0.47
18	1.15	-1.06	0.56	-0.40
19	0.72	0.41	0.27	0.16
20	0.23	0.92	0.24	0.08
21	0.27	0.37	-0.02	0.49
22	0.17	-0.98	0.60	-0.32
23	-0.81	-0.05	0.69	-0.22
24	-0.24	0.44	0.17	-0.27
25	-0.42	-0.03	-0.32	-0.13
26	-0.11	0.36	0.14	-0.63
27	-3.97	-1.48	-0.21	0.30
28	-0.35	-0.23	0.03	-1.01
29	-0.06	-0.99	-2.81	0.11
30	-0.15	-1.13	0.72	-0.56
31	0.47	-0.36	-0.32	0.02
32	0.70	-0.45	-0.45	0.23
33	0.01	0.27	-0.19	-0.27
34	0.16	0.33	-0.23	0.04
35	-0.47	-0.55	0.16	-1.26
36	0.46	0.40	0.30	-0.42
37	-0.24	0.23	0.63	-0.64
38	-0.60	0.80	-0.23	-0.66
39	1.21	-0.98	0.16	-0.75
40	-1.14	-0.93	0.23	-0.46
41	0.15	-0.07	-0.15	-0.53
42	-0.54	-1.29	-0.30	-0.24
43	-0.16	-0.08	-1.21	-0.19
44	-0.34	-0.40	0.46	-0.63
45	-0.58	-0.97	-0.20	-0.61
46	-1.10	-1.67	-1.18	-0.05
47	-1.44	-0.19	-0.23	-0.46
48	-1.42	0.43	0.44	-1.08
49	-0.34	-0.53	0.35	-0.80
50	-0.08	0.26	0.73	0.52
51	-1.37	-0.23	-0.40	-0.43
52	-2.63	-2.82	-0.80	-1.13
53	0.55	0.04	0.93	-0.76
54	-1.35	-0.36	-0.90	-0.11


==> excel_sheets/M200_vs_z.txt <==
0.09	13.49	2.35
0.11	8.51	1.28
0.12	5.74	1.24
0.14	2.70	0.99
0.14	8.19	1.23
0.14	7.80	1.35
0.15	9.09	1.32
0.16	5.52	1.19
0.17	10.65	1.68
0.17	5.57	1.24
0.17	10.45	1.49
0.17	4.78	1.36
0.18	4.95	1.43
0.18	5.24	1.28
0.19	4.79	1.22
0.21	5.44	1.13
0.21	5.38	1.21
0.22	9.84	1.39
0.22	4.51	1.31
0.22	7.47	1.22
0.23	3.56	1.07
0.25	5.01	1.31
0.25	5.97	1.06
0.25	5.26	1.60
0.26	10.89	1.87
0.27	8.13	1.28
0.29	7.90	1.02
0.29	6.46	1.13
0.30	5.43	1.12
0.31	8.53	1.40
0.32	7.61	1.18
0.33	6.27	1.12
0.34	8.00	1.23
0.34	12.43	1.85
0.35	11.26	1.61
0.36	14.28	2.12
0.37	9.26	1.51
0.38	8.90	1.56
0.40	4.57	1.28
0.41	11.85	1.73
0.42	12.17	1.94
0.43	5.13	1.19
0.45	11.64	1.56
0.47	12.77	2.40
0.51	10.11	1.38
0.54	10.83	1.43
0.55	15.63	1.66
0.56	9.31	1.32
0.57	13.23	2.05
0.58	11.69	1.46
0.61	9.22	1.97
0.67	9.31	1.46
0.68	9.85	1.69
0.83	10.99	1.50


==> excel_sheets/M500_AMI_Pl_vs_row.txt <==
1	0.09	9.25	1.58	10.81	0.42	8.76	0.19	0.21
2	0.11	5.87	0.86	5.38	0.39	5.48	0.24	0.24
3	0.12	3.99	0.84	4.23	1.03	3.65	0.50	0.47
4	0.14	1.90	0.68	4.79	0.80	3.62	0.30	0.30
5	0.14	5.62	0.82	6.14	0.55	5.98	0.25	0.25
6	0.14	5.36	0.90	5.13	0.51	4.83	0.28	0.29
7	0.15	6.22	0.88	5.92	0.58	5.08	0.27	0.27
8	0.16	3.80	0.80	4.53	0.62	4.36	0.35	0.36
9	0.17	7.23	1.11	7.44	0.40	6.64	0.17	0.17
10	0.17	3.83	0.83	5.88	0.93	3.91	0.23	0.25
11	0.17	7.09	0.99	7.14	0.47	7.04	0.26	0.27
12	0.17	3.30	0.92	7.72	0.81	6.31	0.33	0.34
13	0.18	3.41	0.97	5.27	0.84	3.98	0.33	0.37
14	0.18	3.60	0.86	3.89	0.98	3.56	0.47	0.51
15	0.19	3.30	0.82	5.98	0.65	4.94	0.33	0.34
16	0.21	3.72	0.75	4.10	0.80	3.73	0.29	0.31
17	0.21	3.68	0.81	6.76	0.75	6.00	0.35	0.34
18	0.22	6.63	0.92	7.76	0.73	6.87	0.34	0.32
19	0.22	3.09	0.87	5.54	0.98	4.70	0.56	0.55
20	0.22	5.06	0.80	7.55	1.09	5.34	0.49	0.50
21	0.23	2.44	0.72	5.60	0.71	5.36	0.39	0.41
22	0.25	3.40	0.87	5.69	0.85	4.04	0.30	0.33
23	0.25	4.04	0.70	7.91	1.36	6.24	0.62	0.64
24	0.25	3.57	1.06	7.04	0.97	5.42	0.38	0.43
25	0.26	7.25	1.21	9.54	0.63	7.76	0.29	0.28
26	0.27	5.45	0.84	8.34	1.06	7.11	0.48	0.47
27	0.29	5.28	0.67	11.44	2.30	5.61	0.52	0.53
28	0.29	4.33	0.74	6.09	1.10	5.48	0.45	0.46
29	0.30	3.65	0.74	4.91	0.99	4.38	0.48	0.49
30	0.31	5.66	0.91	8.34	1.79	5.78	0.48	0.52
31	0.32	5.06	0.77	7.99	1.47	5.87	0.55	0.57
32	0.33	4.17	0.73	5.08	0.96	5.05	0.53	0.57
33	0.34	5.29	0.80	9.82	1.29	7.42	0.57	0.60
34	0.34	8.13	1.18	8.27	1.12	8.07	0.61	0.65
35	0.35	7.36	1.02	8.01	0.95	7.54	0.45	0.45
36	0.36	9.27	1.34	10.95	1.12	10.67	0.64	0.65
37	0.37	6.07	0.96	6.15	0.80	6.70	0.44	0.46
38	0.38	5.83	1.00	6.31	1.38	5.30	0.65	0.68
39	0.40	3.03	0.83	5.23	0.91	5.23	0.45	0.48
40	0.41	7.65	1.09	9.21	0.95	8.31	0.44	0.45
41	0.42	7.84	1.22	7.78	1.54	6.17	0.58	0.62
42	0.43	3.37	0.76	5.53	0.63	6.41	0.57	0.58
43	0.45	7.47	0.98	6.71	0.44	8.16	0.54	0.54
44	0.47	8.14	1.49	10.04	1.61	7.44	0.50	0.53
45	0.51	6.43	0.86	8.24	1.30	7.55	0.65	0.71
46	0.54	6.85	0.88	6.46	0.93	5.90	0.45	0.44
47	0.55	9.78	1.01	9.64	0.94	9.69	0.53	0.55
48	0.56	5.89	0.81	8.03	1.39	6.77	0.63	0.65
49	0.57	8.27	1.25	7.33	0.82	7.72	0.52	0.54
50	0.58	7.32	0.89	8.50	1.27	7.80	0.72	0.74
51	0.61	5.78	1.20	8.49	1.61	7.05	0.66	0.71
52	0.67	5.77	0.88	8.44	1.58	4.96	0.48	0.52
53	0.68	6.10	1.01	6.07	1.09	5.46	0.51	0.52
54	0.83	6.61	0.87	9.94	2.01	7.77	0.90	0.95


==> excel_sheets/M500_AMI_Pl_vs_row_ph.txt <==
19	0.22	3.09	0.87	5.54	0.98	4.7	0.56	0.55
21	0.23	2.44	0.72	5.6	0.71	5.36	0.39	0.41
23	0.25	4.04	0.7	7.91	1.36	6.24	0.62	0.64
28	0.29	4.33	0.74	6.09	1.1	5.48	0.45	0.46
30	0.31	5.66	0.91	8.34	1.79	5.78	0.48	0.52
31	0.32	5.06	0.77	7.99	1.47	5.87	0.55	0.57
38	0.38	5.83	1	6.31	1.38	5.3	0.65	0.68
43	0.45	7.47	0.98	6.71	0.44	8.16	0.54	0.54
53	0.68	6.1	1.01	6.07	1.09	5.46	0.51	0.52
54	0.83	6.61	0.87	9.94	2.01	7.77	0.9	0.95


==> excel_sheets/M500_AMI_Pl_vs_row_sp.txt <==
1	0.09	9.25	1.58	10.81	0.42	8.76	0.19	0.21
2	0.11	5.87	0.86	5.38	0.39	5.48	0.24	0.24
3	0.12	3.99	0.84	4.23	1.03	3.65	0.5	0.47
4	0.14	1.9	0.68	4.79	0.8	3.62	0.3	0.3
5	0.14	5.62	0.82	6.14	0.55	5.98	0.25	0.25
6	0.14	5.36	0.9	5.13	0.51	4.83	0.28	0.29
7	0.15	6.22	0.88	5.92	0.58	5.08	0.27	0.27
8	0.16	3.8	0.8	4.53	0.62	4.36	0.35	0.36
9	0.17	7.23	1.11	7.44	0.4	6.64	0.17	0.17
10	0.17	3.83	0.83	5.88	0.93	3.91	0.23	0.25
11	0.17	7.09	0.99	7.14	0.47	7.04	0.26	0.27
12	0.17	3.3	0.92	7.72	0.81	6.31	0.33	0.34
13	0.18	3.41	0.97	5.27	0.84	3.98	0.33	0.37
14	0.18	3.6	0.86	3.89	0.98	3.56	0.47	0.51
15	0.19	3.3	0.82	5.98	0.65	4.94	0.33	0.34
16	0.21	3.72	0.75	4.1	0.8	3.73	0.29	0.31
17	0.21	3.68	0.81	6.76	0.75	6	0.35	0.34
18	0.22	6.63	0.92	7.76	0.73	6.87	0.34	0.32
20	0.22	5.06	0.8	7.55	1.09	5.34	0.49	0.5
22	0.25	3.4	0.87	5.69	0.85	4.04	0.3	0.33
24	0.25	3.57	1.06	7.04	0.97	5.42	0.38	0.43
25	0.26	7.25	1.21	9.54	0.63	7.76	0.29	0.28
26	0.27	5.45	0.84	8.34	1.06	7.11	0.48	0.47
27	0.29	5.28	0.67	11.44	2.3	5.61	0.52	0.53
29	0.3	3.65	0.74	4.91	0.99	4.38	0.48	0.49
32	0.33	4.17	0.73	5.08	0.96	5.05	0.53	0.57
33	0.34	5.29	0.8	9.82	1.29	7.42	0.57	0.6
34	0.34	8.13	1.18	8.27	1.12	8.07	0.61	0.65
35	0.35	7.36	1.02	8.01	0.95	7.54	0.45	0.45
36	0.36	9.27	1.34	10.95	1.12	10.67	0.64	0.65
37	0.37	6.07	0.96	6.15	0.8	6.7	0.44	0.46
39	0.4	3.03	0.83	5.23	0.91	5.23	0.45	0.48
40	0.41	7.65	1.09	9.21	0.95	8.31	0.44	0.45
41	0.42	7.84	1.22	7.78	1.54	6.17	0.58	0.62
42	0.43	3.37	0.76	5.53	0.63	6.41	0.57	0.58
44	0.47	8.14	1.49	10.04	1.61	7.44	0.5	0.53
45	0.51	6.43	0.86	8.24	1.3	7.55	0.65	0.71
46	0.54	6.85	0.88	6.46	0.93	5.9	0.45	0.44
47	0.55	9.78	1.01	9.64	0.94	9.69	0.53	0.55
48	0.56	5.89	0.81	8.03	1.39	6.77	0.63	0.65
49	0.57	8.27	1.25	7.33	0.82	7.72	0.52	0.54
50	0.58	7.32	0.89	8.5	1.27	7.8	0.72	0.74
51	0.61	5.78	1.2	8.49	1.61	7.05	0.66	0.71
52	0.67	5.77	0.88	8.44	1.58	4.96	0.48	0.52


==> excel_sheets/results_table.txt <==
Row number	&	Planck ID	&	External name	&		$z$		&	$z$ type (S: Spectroscopic P: Photometric)	&		$M_{\rm tot} (r_{200})~\times 10^{14}~M_{\odot})$				&		$X_{0}$ (arcsec)				&		$Y_{0}$ (arcsec)				&		$f_{gas}(r_{200})$				&		$M_{\rm tot} (r_{500})~\times 10^{14}~M_{\odot})$				&		$M_{\rm P, M} (r_{500})~\times 10^{14}~M_{\odot})$				&		$M_{\rm P, S} (r_{500})~\times 10^{14}~M_{\odot})$									\\
1	&	PSZ2G044.20+48.66	&	ACO2142	&	$	0.0894	$	&	S 	&	$	13.49	\pm	2.35	$	&	$	9.14	\pm	18.20	$	&	$	8.80	\pm	15.08	$	&	$	0.13	\pm	0.02	$	&	$	9.25	\pm	1.58	$	&	$	10.81	\pm	0.42	$	&	$	8.76	\pm	^{	0.19	}	_{	0.21	}	$	\\
2	&	PSZ2G053.53+59.52	&	ACO2034	&	$	0.113	$	&	S 	&	$	8.51	\pm	1.28	$	&	$	-1.80	\pm	13.10	$	&	$	19.39	\pm	9.86	$	&	$	0.13	\pm	0.02	$	&	$	5.87	\pm	0.86	$	&	$	5.38	\pm	0.39	$	&	$	5.48	\pm	^{	0.24	}	_{	0.24	}	$	\\
3	&	PSZ2G151.90+11.63	&	CIZAJ0515.3+5845	&	$	0.12	$	&	S 	&	$	5.74	\pm	1.24	$	&	$	67.58	\pm	27.09	$	&	$	68.01	\pm	18.58	$	&	$	0.13	\pm	0.02	$	&	$	3.99	\pm	0.84	$	&	$	4.23	\pm	1.03	$	&	$	3.65	\pm	^{	0.50	}	_{	0.47	}	$	\\
4	&	PSZ2G218.59+71.31	&	ACO1272	&	$	0.137	$	&	S 	&	$	2.70	\pm	0.99	$	&	$	2.82	\pm	25.21	$	&	$	-16.62	\pm	25.98	$	&	$	0.13	\pm	0.02	$	&	$	1.90	\pm	0.68	$	&	$	4.79	\pm	0.80	$	&	$	3.62	\pm	^{	0.30	}	_{	0.30	}	$	\\
5	&	PSZ2G226.18+76.79	&	ACO1413	&	$	0.1427	$	&	S 	&	$	8.19	\pm	1.23	$	&	$	-35.33	\pm	10.98	$	&	$	-1.13	\pm	13.44	$	&	$	0.13	\pm	0.02	$	&	$	5.62	\pm	0.82	$	&	$	6.14	\pm	0.55	$	&	$	5.98	\pm	^{	0.25	}	_{	0.25	}	$	\\
6	&	PSZ2G165.06+54.13	&	ACO990 	&	$	0.144	$	&	S 	&	$	7.80	\pm	1.35	$	&	$	32.43	\pm	13.21	$	&	$	-27.57	\pm	15.52	$	&	$	0.14	\pm	0.02	$	&	$	5.36	\pm	0.90	$	&	$	5.13	\pm	0.51	$	&	$	4.83	\pm	^{	0.28	}	_{	0.29	}	$	\\
7	&	PSZ2G077.90-26.63	&	ACO2409 	&	$	0.147	$	&	S 	&	$	9.09	\pm	1.32	$	&	$	-26.87	\pm	10.89	$	&	$	18.00	\pm	11.85	$	&	$	0.14	\pm	0.02	$	&	$	6.22	\pm	0.88	$	&	$	5.92	\pm	0.58	$	&	$	5.08	\pm	^{	0.27	}	_{	0.27	}	$	\\
8	&	PSZ2G050.40+31.17	&	ACO2259	&	$	0.164	$	&	S 	&	$	5.52	\pm	1.19	$	&	$	35.72	\pm	21.77	$	&	$	9.31	\pm	19.56	$	&	$	0.13	\pm	0.02	$	&	$	3.80	\pm	0.80	$	&	$	4.53	\pm	0.62	$	&	$	4.36	\pm	^{	0.35	}	_{	0.36	}	$	\\
9	&	PSZ2G097.72+38.12	&	ACO2218 	&	$	0.1709	$	&	S 	&	$	10.65	\pm	1.68	$	&	$	31.99	\pm	15.25	$	&	$	-0.95	\pm	13.52	$	&	$	0.13	\pm	0.02	$	&	$	7.23	\pm	1.11	$	&	$	7.44	\pm	0.40	$	&	$	6.64	\pm	^{	0.17	}	_{	0.17	}	$	\\
10	&	PSZ2G099.30+20.92	&	MCXCJ1935.3+6734	&	$	0.171	$	&	S 	&	$	5.57	\pm	1.24	$	&	$	-37.19	\pm	19.92	$	&	$	-24.50	\pm	21.16	$	&	$	0.13	\pm	0.02	$	&	$	3.83	\pm	0.83	$	&	$	5.88	\pm	0.93	$	&	$	3.91	\pm	^{	0.23	}	_{	0.25	}	$	\\
11	&	PSZ2G067.17+67.46	&	ACO1914	&	$	0.1712	$	&	S 	&	$	10.45	\pm	1.49	$	&	$	31.39	\pm	12.81	$	&	$	-33.15	\pm	11.99	$	&	$	0.13	\pm	0.02	$	&	$	7.09	\pm	0.99	$	&	$	7.14	\pm	0.47	$	&	$	7.04	\pm	^{	0.26	}	_{	0.27	}	$	\\
12	&	PSZ2G167.67+17.63	&	RXJ0638.1+4747	&	$	0.174	$	&	S 	&	$	4.78	\pm	1.36	$	&	$	-28.70	\pm	31.24	$	&	$	10.76	\pm	28.64	$	&	$	0.13	\pm	0.02	$	&	$	3.30	\pm	0.92	$	&	$	7.72	\pm	0.81	$	&	$	6.31	\pm	^{	0.33	}	_{	0.34	}	$	\\
13	&	PSZ2G066.68+68.44	&	ACO1902	&	$	0.181	$	&	S 	&	$	4.95	\pm	1.43	$	&	$	56.07	\pm	25.47	$	&	$	8.14	\pm	33.23	$	&	$	0.13	\pm	0.02	$	&	$	3.41	\pm	0.97	$	&	$	5.27	\pm	0.84	$	&	$	3.98	\pm	^{	0.33	}	_{	0.37	}	$	\\
14	&	PSZ2G065.28+44.53	&	ACO2187	&	$	0.183	$	&	S 	&	$	5.24	\pm	1.28	$	&	$	-16.66	\pm	22.61	$	&	$	-16.54	\pm	21.65	$	&	$	0.13	\pm	0.02	$	&	$	3.60	\pm	0.86	$	&	$	3.89	\pm	0.98	$	&	$	3.56	\pm	^{	0.47	}	_{	0.51	}	$	\\
15	&	PSZ2G084.47+12.63	&	MCXCJ1948.3+5113	&	$	0.185	$	&	S 	&	$	4.79	\pm	1.22	$	&	$	-73.73	\pm	31.17	$	&	$	-16.97	\pm	20.93	$	&	$	0.13	\pm	0.02	$	&	$	3.30	\pm	0.82	$	&	$	5.98	\pm	0.65	$	&	$	4.94	\pm	^{	0.33	}	_{	0.34	}	$	\\
16	&	PSZ2G100.04+23.73	&	ACO2317 	&	$	0.21	$	&	S 	&	$	5.44	\pm	1.13	$	&	$	20.24	\pm	19.02	$	&	$	-22.73	\pm	20.90	$	&	$	0.13	\pm	0.02	$	&	$	3.72	\pm	0.75	$	&	$	4.10	\pm	0.80	$	&	$	3.73	\pm	^{	0.29	}	_{	0.31	}	$	\\
17	&	PSZ2G180.60+76.65	&	SDSSCGB26344.3	&	$	0.2138	$	&	S 	&	$	5.38	\pm	1.21	$	&	$	37.81	\pm	15.59	$	&	$	-66.98	\pm	19.41	$	&	$	0.13	\pm	0.02	$	&	$	3.68	\pm	0.81	$	&	$	6.76	\pm	0.75	$	&	$	6.00	\pm	^{	0.35	}	_{	0.34	}	$	\\
18	&	PSZ2G166.09+43.38	&	ACO773N	&	$	0.2172	$	&	S 	&	$	9.84	\pm	1.39	$	&	$	-5.35	\pm	10.66	$	&	$	-3.98	\pm	9.70	$	&	$	0.13	\pm	0.02	$	&	$	6.63	\pm	0.92	$	&	$	7.76	\pm	0.73	$	&	$	6.87	\pm	^{	0.34	}	_{	0.32	}	$	\\
19	&	PSZ2G125.30-27.99	&	N/A	&	$	0.223	$	&	P	&	$	4.51	\pm	1.31	$	&	$	-8.08	\pm	26.99	$	&	$	8.82	\pm	30.24	$	&	$	0.13	\pm	0.02	$	&	$	3.09	\pm	0.87	$	&	$	5.54	\pm	0.98	$	&	$	4.70	\pm	^{	0.56	}	_{	0.55	}	$	\\
20	&	PSZ2G060.13+11.44	&	N/A	&	$	0.224	$	&	S 	&	$	7.47	\pm	1.22	$	&	$	-64.79	\pm	12.50	$	&	$	-49.27	\pm	14.16	$	&	$	0.13	\pm	0.02	$	&	$	5.06	\pm	0.80	$	&	$	7.55	\pm	1.09	$	&	$	5.34	\pm	^{	0.49	}	_{	0.50	}	$	\\
21	&	PSZ2G166.62+42.13	&	ACO746	&	$	0.232	$	&	P 	&	$	3.56	\pm	1.07	$	&	$	-38.98	\pm	29.87	$	&	$	-38.09	\pm	37.84	$	&	$	0.13	\pm	0.02	$	&	$	2.44	\pm	0.72	$	&	$	5.60	\pm	0.71	$	&	$	5.36	\pm	^{	0.39	}	_{	0.41	}	$	\\
22	&	PSZ2G097.94+19.43	&	4C 65.28	&	$	0.25	$	&	S 	&	$	5.01	\pm	1.31	$	&	$	-114.76	\pm	22.50	$	&	$	-13.64	\pm	34.07	$	&	$	0.13	\pm	0.02	$	&	$	3.40	\pm	0.87	$	&	$	5.69	\pm	0.85	$	&	$	4.04	\pm	^{	0.30	}	_{	0.33	}	$	\\
23	&	PSZ2G164.29+08.94	&	N/A	&	$	0.251	$	&	P 	&	$	5.97	\pm	1.06	$	&	$	-62.17	\pm	14.03	$	&	$	18.12	\pm	17.06	$	&	$	0.13	\pm	0.02	$	&	$	4.04	\pm	0.70	$	&	$	7.91	\pm	1.36	$	&	$	6.24	\pm	^{	0.62	}	_{	0.64	}	$	\\
24	&	PSZ2G133.60+69.04	&	RXJ1229.0+4737	&	$	0.254	$	&	S 	&	$	5.26	\pm	1.60	$	&	$	5.87	\pm	25.04	$	&	$	59.40	\pm	37.35	$	&	$	0.13	\pm	0.02	$	&	$	3.57	\pm	1.06	$	&	$	7.04	\pm	0.97	$	&	$	5.42	\pm	^{	0.38	}	_{	0.43	}	$	\\
25	&	PSZ2G086.47+15.31	&	MCXCJ1938.3+5409	&	$	0.26	$	&	S 	&	$	10.89	\pm	1.87	$	&	$	-39.65	\pm	13.24	$	&	$	19.83	\pm	12.61	$	&	$	0.13	\pm	0.02	$	&	$	7.25	\pm	1.21	$	&	$	9.54	\pm	0.63	$	&	$	7.76	\pm	^{	0.29	}	_{	0.28	}	$	\\
26	&	PSZ2G139.62+24.18	&	N/A	&	$	0.2671	$	&	S 	&	$	8.13	\pm	1.28	$	&	$	36.66	\pm	11.64	$	&	$	-12.58	\pm	10.80	$	&	$	0.13	\pm	0.02	$	&	$	5.45	\pm	0.84	$	&	$	8.34	\pm	1.06	$	&	$	7.11	\pm	^{	0.48	}	_{	0.47	}	$	\\
27	&	PSZ2G184.68+28.91	&	ACO611	&	$	0.288	$	&	S 	&	$	7.90	\pm	1.02	$	&	$	22.61	\pm	10.45	$	&	$	13.48	\pm	9.97	$	&	$	0.13	\pm	0.02	$	&	$	5.28	\pm	0.67	$	&	$	11.44	\pm	2.30	$	&	$	5.61	\pm	^{	0.52	}	_{	0.53	}	$	\\
28	&	PSZ2G154.13+40.19	&	ACO747	&	$	0.29	$	&	P	&	$	6.46	\pm	1.13	$	&	$	70.99	\pm	14.72	$	&	$	-42.86	\pm	13.25	$	&	$	0.13	\pm	0.02	$	&	$	4.33	\pm	0.74	$	&	$	6.09	\pm	1.10	$	&	$	5.48	\pm	^{	0.45	}	_{	0.46	}	$	\\
29	&	PSZ2G095.49+16.41	&	N/A	&	$	0.3	$	&	S 	&	$	5.43	\pm	1.12	$	&	$	-24.47	\pm	19.10	$	&	$	-102.18	\pm	18.33	$	&	$	0.13	\pm	0.02	$	&	$	3.65	\pm	0.74	$	&	$	4.91	\pm	0.99	$	&	$	4.38	\pm	^{	0.48	}	_{	0.49	}	$	\\
30	&	PSZ2G109.52-19.16	&	N/A	&	$	0.3092	$	&	P 	&	$	8.53	\pm	1.40	$	&	$	-30.38	\pm	13.77	$	&	$	-15.21	\pm	15.15	$	&	$	0.13	\pm	0.02	$	&	$	5.66	\pm	0.91	$	&	$	8.34	\pm	1.79	$	&	$	5.78	\pm	^{	0.48	}	_{	0.52	}	$	\\
31	&	PSZ2G198.90+18.16	&	[SPD2011] 298	&	$	0.3184	$	&	P 	&	$	7.61	\pm	1.18	$	&	$	26.76	\pm	14.62	$	&	$	-58.07	\pm	11.95	$	&	$	0.13	\pm	0.02	$	&	$	5.06	\pm	0.77	$	&	$	7.99	\pm	1.47	$	&	$	5.87	\pm	^{	0.55	}	_{	0.57	}	$	\\
32	&	PSZ2G152.33+81.28	&	MCXCJ1230.7+3439 	&	$	0.333	$	&	S 	&	$	6.27	\pm	1.12	$	&	$	-52.81	\pm	20.78	$	&	$	44.11	\pm	14.62	$	&	$	0.13	\pm	0.02	$	&	$	4.17	\pm	0.73	$	&	$	5.08	\pm	0.96	$	&	$	5.05	\pm	^{	0.53	}	_{	0.57	}	$	\\
33	&	PSZ2G108.17-11.56	&	N/A	&	$	0.336	$	&	S 	&	$	8.00	\pm	1.23	$	&	$	35.19	\pm	13.14	$	&	$	-70.15	\pm	19.09	$	&	$	0.13	\pm	0.02	$	&	$	5.29	\pm	0.80	$	&	$	9.82	\pm	1.29	$	&	$	7.42	\pm	^{	0.57	}	_{	0.60	}	$	\\
34	&	PSZ2G132.47-17.27	&	MCXCJ0142.9+4438 	&	$	0.341	$	&	S 	&	$	12.43	\pm	1.85	$	&	$	31.87	\pm	10.19	$	&	$	15.27	\pm	12.93	$	&	$	0.13	\pm	0.02	$	&	$	8.13	\pm	1.18	$	&	$	8.27	\pm	1.12	$	&	$	8.07	\pm	^{	0.61	}	_{	0.65	}	$	\\
35	&	PSZ2G207.88+81.31	&	ACO1489	&	$	0.353	$	&	S 	&	$	11.26	\pm	1.61	$	&	$	68.55	\pm	8.44	$	&	$	62.56	\pm	11.55	$	&	$	0.13	\pm	0.02	$	&	$	7.36	\pm	1.02	$	&	$	8.01	\pm	0.95	$	&	$	7.54	\pm	^{	0.45	}	_{	0.45	}	$	\\
36	&	PSZ2G157.32-26.77	&	MCSJ0308.9+2645 	&	$	0.356	$	&	S 	&	$	14.28	\pm	2.12	$	&	$	0.33	\pm	8.12	$	&	$	17.65	\pm	11.53	$	&	$	0.13	\pm	0.02	$	&	$	9.27	\pm	1.34	$	&	$	10.95	\pm	1.12	$	&	$	10.67	\pm	^{	0.64	}	_{	0.65	}	$	\\
37	&	PSZ2G071.21+28.86	&	RXSJ175201.5+444046 	&	$	0.366	$	&	S 	&	$	9.26	\pm	1.51	$	&	$	-29.82	\pm	9.95	$	&	$	-12.58	\pm	13.26	$	&	$	0.13	\pm	0.02	$	&	$	6.07	\pm	0.96	$	&	$	6.15	\pm	0.80	$	&	$	6.70	\pm	^{	0.44	}	_{	0.46	}	$	\\
38	&	PSZ2G194.98+54.12	&	MCSJ1006.9+3200	&	$	0.375	$	&	P	&	$	8.90	\pm	1.56	$	&	$	32.58	\pm	12.17	$	&	$	-0.22	\pm	19.18	$	&	$	0.13	\pm	0.02	$	&	$	5.83	\pm	1.00	$	&	$	6.31	\pm	1.38	$	&	$	5.30	\pm	^{	0.65	}	_{	0.68	}	$	\\
39	&	PSZ2G109.86+27.94	&	N/A	&	$	0.4	$	&	S 	&	$	4.57	\pm	1.28	$	&	$	3.98	\pm	22.50	$	&	$	7.39	\pm	18.70	$	&	$	0.13	\pm	0.02	$	&	$	3.03	\pm	0.83	$	&	$	5.23	\pm	0.91	$	&	$	5.23	\pm	^{	0.45	}	_{	0.48	}	$	\\
40	&	PSZ2G083.29-31.03	&	MCXCJ2228.6+2036	&	$	0.412	$	&	S 	&	$	11.85	\pm	1.73	$	&	$	81.05	\pm	13.29	$	&	$	-3.42	\pm	12.73	$	&	$	0.13	\pm	0.02	$	&	$	7.65	\pm	1.09	$	&	$	9.21	\pm	0.95	$	&	$	8.31	\pm	^{	0.44	}	_{	0.45	}	$	\\
41	&	PSZ2G063.38+53.44	&	NSCJ1537+392702 	&	$	0.422	$	&	S 	&	$	12.17	\pm	1.94	$	&	$	46.13	\pm	12.01	$	&	$	46.02	\pm	9.37	$	&	$	0.13	\pm	0.02	$	&	$	7.84	\pm	1.22	$	&	$	7.78	\pm	1.54	$	&	$	6.17	\pm	^{	0.58	}	_{	0.62	}	$	\\
42	&	PSZ2G063.80+11.42	&	N/A	&	$	0.426	$	&	S 	&	$	5.13	\pm	1.19	$	&	$	-36.41	\pm	22.22	$	&	$	-47.14	\pm	19.79	$	&	$	0.13	\pm	0.02	$	&	$	3.37	\pm	0.76	$	&	$	5.53	\pm	0.63	$	&	$	6.41	\pm	^{	0.57	}	_{	0.58	}	$	\\
43	&	PSZ2G157.43+30.34	&	RXJ0748.6+5940	&	$	0.45	$	&	P 	&	$	11.64	\pm	1.56	$	&	$	-61.32	\pm	7.38	$	&	$	4.53	\pm	8.27	$	&	$	0.13	\pm	0.02	$	&	$	7.47	\pm	0.98	$	&	$	6.71	\pm	0.44	$	&	$	8.16	\pm	^{	0.54	}	_{	0.54	}	$	\\
44	&	PSZ2G150.56+58.32	&	CLGJ1115+5319	&	$	0.47	$	&	S 	&	$	12.77	\pm	2.40	$	&	$	10.18	\pm	13.31	$	&	$	34.06	\pm	18.57	$	&	$	0.13	\pm	0.02	$	&	$	8.14	\pm	1.49	$	&	$	10.04	\pm	1.61	$	&	$	7.44	\pm	^{	0.50	}	_{	0.53	}	$	\\
45	&	PSZ2G170.98+39.45	&	[SPD2011] 16774	&	$	0.5131	$	&	S 	&	$	10.11	\pm	1.38	$	&	$	31.48	\pm	10.20	$	&	$	-30.87	\pm	12.67	$	&	$	0.12	\pm	0.02	$	&	$	6.43	\pm	0.86	$	&	$	8.24	\pm	1.30	$	&	$	7.55	\pm	^{	0.65	}	_{	0.71	}	$	\\
46	&	PSZ2G094.56+51.03	&	N/A	&	$	0.5392	$	&	S 	&	$	10.83	\pm	1.43	$	&	$	81.61	\pm	8.09	$	&	$	52.86	\pm	8.80	$	&	$	0.13	\pm	0.02	$	&	$	6.85	\pm	0.88	$	&	$	6.46	\pm	0.93	$	&	$	5.90	\pm	^{	0.45	}	_{	0.44	}	$	\\
47	&	PSZ2G228.16+75.20	&	CLGJ1149+2223 	&	$	0.545	$	&	S 	&	$	15.63	\pm	1.66	$	&	$	-15.49	\pm	5.32	$	&	$	17.11	\pm	4.75	$	&	$	0.13	\pm	0.01	$	&	$	9.78	\pm	1.01	$	&	$	9.64	\pm	0.94	$	&	$	9.69	\pm	^{	0.53	}	_{	0.55	}	$	\\
48	&	PSZ2G213.39+80.59	&	SDSSCGB41791	&	$	0.5586	$	&	S 	&	$	9.31	\pm	1.32	$	&	$	-9.73	\pm	11.90	$	&	$	69.37	\pm	12.14	$	&	$	0.13	\pm	0.02	$	&	$	5.89	\pm	0.81	$	&	$	8.03	\pm	1.39	$	&	$	6.77	\pm	^{	0.63	}	_{	0.65	}	$	\\
49	&	PSZ2G066.41+27.03	&	N/A	&	$	0.5699	$	&	S 	&	$	13.23	\pm	2.05	$	&	$	-33.18	\pm	11.12	$	&	$	97.03	\pm	11.32	$	&	$	0.13	\pm	0.02	$	&	$	8.27	\pm	1.25	$	&	$	7.33	\pm	0.82	$	&	$	7.72	\pm	^{	0.52	}	_{	0.54	}	$	\\
50	&	PSZ2G144.83+25.11	&	CLGJ0647+7015 	&	$	0.584	$	&	S 	&	$	11.69	\pm	1.46	$	&	$	4.15	\pm	7.87	$	&	$	-1.21	\pm	8.54	$	&	$	0.13	\pm	0.02	$	&	$	7.32	\pm	0.89	$	&	$	8.50	\pm	1.27	$	&	$	7.80	\pm	^{	0.72	}	_{	0.74	}	$	\\
51	&	PSZ2G045.87+57.70	&	N/A	&	$	0.611	$	&	S 	&	$	9.22	\pm	1.97	$	&	$	11.71	\pm	14.87	$	&	$	24.21	\pm	12.21	$	&	$	0.13	\pm	0.02	$	&	$	5.78	\pm	1.20	$	&	$	8.49	\pm	1.61	$	&	$	7.05	\pm	^{	0.66	}	_{	0.71	}	$	\\
52	&	PSZ2G108.27+48.66	&	N/A	&	$	0.674	$	&	S 	&	$	9.31	\pm	1.46	$	&	$	9.99	\pm	11.34	$	&	$	35.79	\pm	11.45	$	&	$	0.13	\pm	0.02	$	&	$	5.77	\pm	0.88	$	&	$	8.44	\pm	1.58	$	&	$	4.96	\pm	^{	0.48	}	_{	0.52	}	$	\\
53	&	PSZ2G086.93+53.18	&	N/A	&	$	0.6752	$	&	P 	&	$	9.85	\pm	1.69	$	&	$	-47.72	\pm	14.38	$	&	$	27.69	\pm	10.67	$	&	$	0.13	\pm	0.02	$	&	$	6.10	\pm	1.01	$	&	$	6.07	\pm	1.09	$	&	$	5.46	\pm	^{	0.51	}	_{	0.52	}	$	\\
54	&	PSZ2G141.77+14.19	&	N/A	&	$	0.83	$	&	P 	&	$	10.99	\pm	1.50	$	&	$	-4.36	\pm	8.54	$	&	$	-19.02	\pm	8.85	$	&	$	0.13	\pm	0.02	$	&	$	6.61	\pm	0.87	$	&	$	9.94	\pm	2.01	$	&	$	7.77	\pm	^{	0.90	}	_{	0.95	}	$	\\


==> excel_sheets/slicing_posterior.txt <==
0.036319998	0.0027417	0.00274683	0.00273676	1.65403E-13
0.072639997	0.0027417	0.00275196	0.00273182	6.84031E-12
0.108959995	0.0027417	0.00275709	0.00272688	6.03512E-11
0.145279993	0.0027417	0.00276222	0.00272194	2.82883E-10
0.181599992	0.0027417	0.00276735	0.002717	9.37591E-10
0.21791999	0.0027417	0.00277248	0.00271206	2.49584E-09
0.254239988	0.0027417	0.00277761	0.00270712	5.71112E-09
0.290559987	0.0027417	0.00278274	0.00270218	1.16987E-08
0.326879985	0.0027417	0.00278787	0.00269724	2.20205E-08
0.363199983	0.0027417	0.002793	0.0026923	3.87744E-08
0.399519982	0.0027417	0.00279813	0.00268736	6.46879E-08
0.43583998	0.0027417	0.00280326	0.00268242	1.03216E-07
0.472159978	0.00277685	0.00284354	0.00271263	1.58643E-07
0.508479977	0.00277685	0.00284867	0.00270769	2.36185E-07
0.544799975	0.00277685	0.0028538	0.00270275	3.42101E-07
0.581119973	0.002812	0.00289408	0.00273296	4.83803E-07
0.617439972	0.002812	0.00289921	0.00272802	6.6997E-07
0.65375997	0.002812	0.00290434	0.00272308	9.10664E-07
0.690079968	0.00284715	0.00294462	0.00275329	1.21745E-06
0.726399967	0.00284715	0.00294975	0.00274835	1.60353E-06
0.762719965	0.0028823	0.00299003	0.00277856	2.08383E-06
0.799039963	0.0028823	0.00299516	0.00277362	2.67519E-06
0.835359962	0.00291745	0.00303544	0.00280383	3.39643E-06
0.87167996	0.00291745	0.00304057	0.00279889	4.26854E-06
0.907999958	0.00291745	0.0030457	0.00279395	5.31475E-06
0.944319957	0.0029526	0.00308598	0.00282416	6.56072E-06
0.980639955	0.0029526	0.00309111	0.00281922	8.03467E-06
1.016959953	0.00298775	0.00313139	0.00284943	9.7675E-06
1.053279952	0.00298775	0.00313652	0.00284449	1.17929E-05
1.08959995	0.0030229	0.0031768	0.0028747	1.41477E-05
1.125919948	0.00305805	0.00321708	0.00290491	1.68716E-05
1.162239947	0.00305805	0.00322221	0.00289997	2.00078E-05
1.198559945	0.0030932	0.00326249	0.00293018	2.36029E-05
1.234879943	0.00312835	0.00330277	0.00296039	2.77068E-05
1.271199942	0.00312835	0.0033079	0.00295545	3.23735E-05
1.30751994	0.00312835	0.00331303	0.00295051	3.76608E-05
1.343839938	0.0031635	0.00335331	0.00298072	4.36303E-05
1.380159937	0.00319865	0.00339359	0.00301093	5.0348E-05
1.416479935	0.00319865	0.00339872	0.00300599	5.78844E-05
1.452799933	0.0032338	0.003439	0.0030362	6.63142E-05
1.489119932	0.00326895	0.00347928	0.00306641	7.57171E-05
1.52543993	0.0033041	0.00351956	0.00309662	8.61774E-05
1.561759928	0.0033041	0.00352469	0.00309168	9.77846E-05
1.598079927	0.00333925	0.00356497	0.00312189	0.000110633
1.634399925	0.00333925	0.0035701	0.00311695	0.000124823
1.670719923	0.0033744	0.00361038	0.00314716	0.000140461
1.707039922	0.00340955	0.00365066	0.00317737	0.000157656
1.74335992	0.00340955	0.00365579	0.00317243	0.000176527
1.779679918	0.0034447	0.00369607	0.00320264	0.000197196
1.815999917	0.00347985	0.00373635	0.00323285	0.000219793
1.852319915	0.00347985	0.00374148	0.00322791	0.000244454
1.888639913	0.003515	0.00378176	0.00325812	0.000271321
1.924959911	0.003515	0.00378689	0.00325318	0.000300543
1.96127991	0.00355015	0.00382717	0.00328339	0.000332276
1.997599908	0.0035853	0.00386745	0.0033136	0.000366684
2.033919906	0.0035853	0.00387258	0.00330866	0.000403938
2.070239905	0.00362045	0.00391286	0.00333887	0.000444214
2.106559903	0.0036556	0.00395314	0.00336908	0.0004877
2.142879901	0.0036556	0.00395827	0.00336414	0.000534589
2.1791999	0.00369075	0.00399855	0.00339435	0.000585082
2.215519898	0.0037259	0.00403883	0.00342456	0.00063939
2.251839896	0.0037259	0.00404396	0.00341962	0.000697731
2.288159895	0.00376105	0.00408424	0.00344983	0.000760332
2.324479893	0.0037962	0.00412452	0.00348004	0.00082743
2.360799891	0.0037962	0.00412965	0.0034751	0.000899269
2.39711989	0.00383135	0.00416993	0.00350531	0.000976103
2.433439888	0.0038665	0.00421021	0.00353552	0.001058197
2.469759886	0.00390165	0.00425049	0.00356573	0.001145823
2.506079885	0.00390165	0.00425562	0.00356079	0.001239265
2.542399883	0.0039368	0.0042959	0.003591	0.001338817
2.578719881	0.0039368	0.00430103	0.00358606	0.001444781
2.61503988	0.00397195	0.00434131	0.00361627	0.001557472
2.651359878	0.0040071	0.00438159	0.00364648	0.001677214
2.687679876	0.0040071	0.00438672	0.00364154	0.001804343
2.723999875	0.00404225	0.004427	0.00367175	0.001939205
2.760319873	0.0040774	0.00446728	0.00370196	0.002082158
2.796639871	0.0040774	0.00447241	0.00369702	0.002233572
2.83295987	0.00411255	0.00451269	0.00372723	0.002393827
2.869279868	0.0041477	0.00455297	0.00375744	0.002563316
2.905599866	0.0041477	0.0045581	0.0037525	0.002742445
2.941919865	0.00418285	0.00459838	0.00378271	0.00293163
2.978239863	0.004218	0.00463866	0.00381292	0.003131303
3.014559861	0.004218	0.00464379	0.00380798	0.003341904
3.05087986	0.00425315	0.00468407	0.00383819	0.003563891
3.087199858	0.0042883	0.00472435	0.0038684	0.003797732
3.123519856	0.0042883	0.00472948	0.00386346	0.004043909
3.159839855	0.00432345	0.00476976	0.00389367	0.004302918
3.196159853	0.0043586	0.00481004	0.00392388	0.004575269
3.232479851	0.0043586	0.00481517	0.00391894	0.004861486
3.26879985	0.00439375	0.00485545	0.00394915	0.005162106
3.305119848	0.0044289	0.00489573	0.00397936	0.005477684
3.341439846	0.0044289	0.00490086	0.00397442	0.005808785
3.377759845	0.00446405	0.00494114	0.00400463	0.006155993
3.414079843	0.0044992	0.00498142	0.00403484	0.006519905
3.450399841	0.0044992	0.00498655	0.0040299	0.006901133
3.48671984	0.00453435	0.00502683	0.00406011	0.007300308
3.523039838	0.0045695	0.00506711	0.00409032	0.007718073
3.559359836	0.0045695	0.00507224	0.00408538	0.008155089
3.595679835	0.00460465	0.00511252	0.00411559	0.008612033

